A relation of the PAH 3.3 um feature with star-forming activity for galaxies with a wide range of infrared luminosity

For star-forming galaxies, we investigate a global relation between polycyclic aromatic hydrocarbon (PAH) emission luminosity at 3.3 um, L_PAH3.3, and infrared (8-1000 um) luminosity, L_IR, to understand how the PAH 3.3 um feature relates to the star formation activity. With AKARI, we performed near-infrared (2.5-5 um) spectroscopy of 184 galaxies which have L_IR \sim 10^8 - 10^13 L_sun. We classify the samples into infrared galaxies (IRGs; L_IR < 10^11 L_sun), luminous infrared galaxies (LIRGs; L_IR \sim 10^11 -10^12 L_sun) and ultra luminous infrared galaxies (ULIRGs; L_IR > 10^12 L_sun). We exclude sources which are likely contaminated by AGN activity, based on the rest-frame equivalent width of the PAH emission feature (< 40 nm) and the power-law index representing the slope of continuum emission (Gamma > 1; F_nu \propto lambda^Gamma). Of these samples, 13 IRGs, 67 LIRGs and 20 ULIRGs show PAH emission feature at lambda_rest= 3.3 um in their spectra. We find that the L_PAH3.3/L_IR ratio considerably decreases toward the luminous end. Utilizing the mass and temperature of dust grains as well as the BrAlpha emission for the galaxies, we discuss the cause of the relative decrease in the PAH emission with L_IR.

==> 00README.txt <==
nohypertex
